Revising Properties of Planet-Host Binary Systems. IV. The Radius Distribution of Small Planets in Binary Star Systems is Dependent on Stellar Separation

Small planets ($R_{p} \leq 4 R_{\oplus}$) are divided into rocky super-Earths and gaseous sub-Neptunes separated by a radius gap, but the mechanisms that produce these distinct planet populations remain unclear. Binary stars are the only main-sequence systems with an observable record of the protoplanetary disk lifetime and mass reservoir, and the demographics of planets in binaries may provide insights into planet formation and evolution. To investigate the radius distribution of planets in binary star systems, we observed 207 binary systems hosting 283 confirmed and candidate transiting planets detected by the Kepler mission, then recharacterized the planets while accounting for the observational biases introduced by the secondary star. We found that the population of planets in close binaries ($\rho \leq 100$ au) is significantly different from the planet population in wider binaries ($\rho > 300$ au) or single stars. In contrast to planets around single stars, planets in close binaries appear to have a unimodal radius distribution with a peak near the expected super-Earth peak of $R_{p} \sim 1.3 R_{\oplus}$ and a suppressed population of sub-Neptunes. We conclude that we are observing the direct impact of a reduced disk lifetime, smaller mass reservoir, and possible altered distribution of solids reducing the sub-Neptune formation efficiency. Our results demonstrate the power of binary stars as a laboratory for exploring planet formation and as a controlled experiment of the impact of varied initial conditions on mature planet populations.

==> obs_init.txt <==
0042 & 1.66 & 20220713 & 9.33 & 2095 & \nodata & $3.04 \pm 0.17$ & \nodata & $4.24 \pm 0.15$ & \nodata & \nodata & $2.21 \pm 0.03$ & $1.87 \pm 0.02$ & F17 A12 H11 B16 K16 \\
0112 & 0.11 & 20230924 & 12.74 & 521 & \nodata & \nodata & \nodata & \nodata & $1.78 \pm 0.15$ & $1.63 \pm 0.15$ & $0.86 \pm 0.03$ & $1.02 \pm 0.23$ & F17 A12 H11 K16 \\
0162 & 0.29 & 20221021 & 13.77 & 297 & \nodata & $0.81 \pm 0.29$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
0163 & 1.22 & 20230910 & 13.49 & 324 & \nodata & $0.36 \pm 0.03$ & $0.43 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $0.17 \pm 0.00$ & F17 \\
0165 & 0.28 & 20230925 & 13.90 & 257 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.86 \pm 0.00$ & F17 \\
0174 & 0.56 & 20220927 & 13.72 & 326 & \nodata & $4.43 \pm 0.44$ & \nodata & \nodata & \nodata & \nodata & \nodata & $2.57 \pm 0.02$ & F17 H11 K16 \\
0177 & 0.23 & 20210905 & 13.14 & 227 & $0.97 \pm 0.35$ & \nodata & \nodata & \nodata & $0.82 \pm 0.20$ & $0.61 \pm 0.23$ & \nodata & $0.19 \pm 0.01$ & F17 K16 \\
0191 & 1.67 & 20221020 & 14.95 & 136 & $2.75 \pm 0.02$ & $3.09 \pm 0.49$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & F17 LB14 \\
0227 & 0.31 & 20220803 & 14.26 & 237 & \nodata & $0.84 \pm 0.09$ & \nodata & $1.03 \pm 0.15$ & $1.50 \pm 0.15$ & \nodata & \nodata & $0.02 \pm 0.01$ & F17 H11 B16 K16 \\
0270 & 0.14 & 20221001 & 11.28 & 582 & \nodata & \nodata & \nodata & \nodata & $0.61 \pm 0.15$ & $0.77 \pm 0.15$ & $0.00 \pm 0.02$ & $0.45 \pm 0.32$ & \\
0284 & 0.88 & 20210919 & 11.75 & 334 & \nodata & $0.45 \pm 0.04$ & $0.36 \pm 0.00$ & $0.81 \pm 0.15$ & $0.67 \pm 0.19$ & $0.85 \pm 0.83$ & $0.22 \pm 0.03$ & $0.26 \pm 0.01$ & F17 A12 H11 B16 K16 \\
0291 & 0.07 & 20230901 & 12.79 & 484 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.35 \pm 0.02$ & F17 K16 \\
0292 & 0.38 & 20221022 & 12.83 & 455 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.04 \pm 0.03$ & $3.02 \pm 0.10$ & F17 A12 \\
0297 & 0.09 & 20230901 & 12.13 & 671 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.17 \pm 0.07$ & F17 H11 \\
0298 & 2.01 & 20230628 & 12.67 & 471 & $0.37 \pm 0.01$ & $0.58 \pm 0.04$ & $0.58 \pm 0.05$ & \nodata & \nodata & \nodata & $0.22 \pm 0.08$ & $0.19 \pm 0.05$ & F17 B16 LB12 LB14 K16 \\
0307 & 0.08 & 20211007 & 12.75 & 367 & \nodata & \nodata & \nodata & \nodata & $0.25 \pm 0.15$ & $0.05 \pm 0.15$ & \nodata & $0.07 \pm 0.05$ & F17 \\
0332 & 0.13 & 20230515 & 13.00 & 371 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.54 \pm 0.08$ & F17 \\
0349 & 0.15 & 20230705 & 13.51 & 349 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.31 \pm 0.05$ & F17 LB14 \\
0354 & 3.72 & 20230625 & 13.22 & 327 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.72 \pm 0.01$ & F17 \\
0401 & 1.97 & 20221026 & 13.94 & 103 & $2.65 \pm 0.02$ & $2.90 \pm 0.29$ & $3.20 \pm 0.05$ & \nodata & \nodata & \nodata & $2.11 \pm 0.01$ & \nodata & F17 LB12 LB14 \\
0420 & 0.63 & 20230915 & 14.17 & 249 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.02 \pm 0.00$ & F17 \\
0442 & 0.10 & 20211107 & 13.95 & 274 & \nodata & \nodata & \nodata & \nodata & $0.93 \pm 0.15$ & \nodata & \nodata & \nodata & F17 \\
0443 & 0.47 & 20230712 & 14.15 & 154 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.37 \pm 0.02$ & \\
0472 & 0.91 & 20230630 & 14.96 & 174 & \nodata & \nodata & $0.58 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $0.27 \pm 0.01$ & \\
0564 & 0.09 & 20230603 & 14.81 & 183 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.84 \pm 0.15$ & F17 LB14 \\
0584 & 1.83 & 20230705 & 14.06 & 236 & \nodata & $4.10 \pm 0.12$ & $5.22 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $3.02 \pm 0.02$ & F17 B16 \\
0588 & 0.28 & 20210618 & 14.30 & 285 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.86 \pm 0.01$ & F17 K16 \\
0605 & 0.10 & 20211005 & 14.84 & 199 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.06 \pm 0.03$ & F17 \\
0635 & 2.81 & 20230712 & 12.98 & 367 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.49 \pm 0.05$ & F17 \\
0640 & 0.44 & 20220906 & 13.27 & 348 & $0.62 \pm 0.31$ & \nodata & \nodata & \nodata & $0.82 \pm 0.15$ & $0.76 \pm 0.15$ & \nodata & $0.05 \pm 0.01$ & F17 LB14 K16 \\
0687 & 0.70 & 20220927 & 13.74 & 260 & $2.04 \pm 0.28$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.27 \pm 0.00$ & \\
0688 & 1.70 & 20221023 & 13.93 & 229 & \nodata & $2.19 \pm 0.29$ & $1.83 \pm 0.05$ & \nodata & \nodata & \nodata & $1.49 \pm 0.01$ & \nodata & \\
0695 & 1.96 & 20221002 & 13.40 & 366 & $2.76 \pm 0.02$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & F17 LB14 \\
0697 & 0.67 & 20220731 & 13.64 & 293 & \nodata & $0.06 \pm 0.28$ & $0.01 \pm 0.01$ & \nodata & \nodata & \nodata & \nodata & \nodata & F17 B16 \\
0750 & 0.05 & 20230706 & 15.34 & 76 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.60 \pm 0.40$ & F17 \\
0841 & 1.98 & 20220923 & 15.75 & 116 & $4.21 \pm 0.10$ & $3.60 \pm 0.04$ & \nodata & \nodata & \nodata & \nodata & $5.10 \pm 0.23$ & $3.42 \pm 0.09$ & F17 LB12 LB14 \\
0842 & 0.13 & 20230819 & 15.35 & 163 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.66 \pm 0.00$ & F17 \\
0984 & 1.74 & 20221001 & 11.96 & 875 & $0.01 \pm 0.14$ & \nodata & $0.09 \pm 0.05$ & \nodata & $1.00 \pm 0.15$ & $0.72 \pm 0.15$ & $0.54 \pm 0.32$ & $0.15 \pm 0.10$ & F17 K16 \\
0987 & 1.97 & 20220906 & 12.48 & 536 & $4.10 \pm 0.66$ & \nodata & \nodata & \nodata & $5.97 \pm 0.15$ & $4.73 \pm 0.15$ & $2.53 \pm 0.01$ & $2.27 \pm 0.02$ & F17 B16 K16 \\
0991 & 0.23 & 20230624 & 13.53 & 171 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.58 \pm 0.01$ & F17 H11 \\
1002 & 0.30 & 20211006 & 13.56 & 263 & $2.31 \pm 0.38$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
1061 & 1.22 & 20230810 & 14.47 & 250 & \nodata & $1.21 \pm 0.07$ & $1.20 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & \\
1101 & 1.71 & 20210907 & 15.61 & 178 & \nodata & \nodata & $3.74 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & $2.35 \pm 0.06$ & F17 \\
1150 & 0.40 & 20210810 & 13.29 & 175 & $2.41 \pm 0.39$ & \nodata & \nodata & \nodata & $1.93 \pm 0.15$ & $2.07 \pm 0.15$ & \nodata & \nodata & F17 \\
1151 & 0.75 & 20220613 & 13.37 & 258 & $3.49 \pm 0.58$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.37 \pm 0.11$ & F17 B16 \\
1214 & 0.34 & 20210620 & 14.57 & 179 & \nodata & $1.21 \pm 0.18$ & \nodata & \nodata & \nodata & \nodata & \nodata & $2.46 \pm 0.06$ & \\
1261 & 1.81 & 20220610 & 15.05 & 120 & $1.58 \pm 0.05$ & \nodata & $1.72 \pm 0.05$ & \nodata & \nodata & \nodata & $1.53 \pm 0.02$ & \nodata & \\
1298 & 0.73 & 20220804 & 15.82 & 86 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.77 \pm 0.02$ & F17 K16 \\
1300 & 0.75 & 20210618 & 14.27 & 257 & \nodata & $1.79 \pm 0.18$ & $2.45 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $1.17 \pm 0.01$ & F17 B16 K16 \\
1359 & 1.41 & 20230814 & 15.19 & 173 & \nodata & $3.80 \pm 0.57$ & $3.98 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $2.20 \pm 0.05$ & \\
1361 & 0.48 & 20220806 & 14.96 & 137 & \nodata & \nodata & $3.04 \pm 0.05$ & \nodata & \nodata & \nodata & $2.87 \pm 0.03$ & $2.87 \pm 0.01$ & F17 K16 \\
1422 & 0.22 & 20210623 & 16.09 & 105 & \nodata & \nodata & \nodata & \nodata & $1.72 \pm 0.15$ & $1.62 \pm 0.15$ & $1.10 \pm 0.04$ & $1.14 \pm 0.04$ & F17 K16 \\
1436 & 0.15 & 20230706 & 14.23 & 208 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.90 \pm 0.05$ & \\
1491 & 0.05 & 20230625 & 15.24 & 145 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.36 \pm 0.01$ & F17 \\
1506 & 1.15 & 20221001 & 14.93 & 144 & \nodata & \nodata & $4.17 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $2.24 \pm 0.01$ & \\
1521 & 0.06 & 20230627 & 14.77 & 180 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.48 \pm 0.03$ & F17 \\
1531 & 0.38 & 20211111 & 13.02 & 386 & \nodata & $0.90 \pm 0.16$ & \nodata & \nodata & $2.02 \pm 0.25$ & $1.81 \pm 0.23$ & \nodata & $1.23 \pm 0.00$ & F17 B16 \\
1589 & 0.18 & 20210619 & 14.72 & 184 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.63 \pm 0.02$ & F17 K16 \\
1613 & 0.21 & 20210922 & 11.17 & 327 & $1.30 \pm 0.22$ & \nodata & \nodata & \nodata & $1.27 \pm 0.16$ & $1.26 \pm 0.26$ & \nodata & $1.01 \pm 0.28$ & F17 K16 \\
1630 & 1.68 & 20210928 & 15.11 & 189 & \nodata & \nodata & $0.99 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $0.55 \pm 0.01$ & \\
1648 & 0.15 & 20230703 & 14.23 & 228 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.70 \pm 0.01$ & F17 \\
1656 & 1.06 & 20221014 & 14.99 & 123 & \nodata & $1.65 \pm 0.09$ & $2.23 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
1677 & 0.60 & 20230831 & 14.22 & 186 & \nodata & $4.76 \pm 0.44$ & \nodata & \nodata & \nodata & \nodata & \nodata & $2.48 \pm 0.05$ & F17 \\
1681 & 0.15 & 20220611 & 16.01 & 86 & \nodata & \nodata & \nodata & \nodata & $0.97 \pm 0.15$ & $0.40 \pm 0.15$ & \nodata & $0.07 \pm 0.02$ & F17 K16 \\
1700 & 0.28 & 20210620 & 14.41 & 206 & \nodata & $1.07 \pm 0.26$ & \nodata & \nodata & \nodata & \nodata & \nodata & $0.55 \pm 0.06$ & F17 B16 \\
1717 & 0.87 & 20220827 & 14.51 & 138 & \nodata & $1.46 \pm 0.13$ & $1.44 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & \\
1731 & 0.24 & 20230411 & 15.67 & 148 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.17 \pm 0.00$ & F17 \\
1792 & 0.51 & 20211004 & 12.04 & 497 & \nodata & $1.06 \pm 0.16$ & \nodata & \nodata & $2.41 \pm 0.15$ & $2.30 \pm 0.15$ & \nodata & $2.00 \pm 0.02$ & F17 \\
1816 & 0.17 & 20230807 & 15.40 & 175 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.05 \pm 0.24$ & F17 \\
1830 & 0.46 & 20220917 & 14.40 & 216 & \nodata & $1.29 \pm 0.17$ & \nodata & \nodata & \nodata & \nodata & $1.75 \pm 0.03$ & $1.37 \pm 0.03$ & F17 B16 \\
1833 & 0.02 & 20210619 & 14.19 & 306 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.44 \pm 0.46$ & F17 K16 \\
1835 & 0.05 & 20211108 & 13.62 & 360 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.03 \pm 0.01$ & F17 K16 \\
1839 & 0.11 & 20230705 & 13.19 & 331 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.55 \pm 0.01$ & \\
1841 & 0.31 & 20221022 & 13.19 & 402 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.10 \pm 0.01$ & F17 K16 \\
1845 & 1.99 & 20221021 & 14.36 & 224 & \nodata & $4.97 \pm 0.60$ & $4.67 \pm 0.05$ & \nodata & \nodata & \nodata & $3.04 \pm 0.01$ & $2.89 \pm 0.06$ & \\
1853 & 0.96 & 20221027 & 13.38 & 341 & \nodata & $0.24 \pm 0.05$ & $0.24 \pm 0.05$ & \nodata & $2.13 \pm 0.15$ & \nodata & \nodata & $0.18 \pm 0.01$ & F17 B16 \\
1857 & 0.16 & 20221014 & 13.69 & 246 & \nodata & \nodata & \nodata & \nodata & $2.01 \pm 0.15$ & \nodata & \nodata & \nodata & F17 \\
1890 & 0.41 & 20220801 & 11.64 & 806 & $3.44 \pm 3.44$ & \nodata & \nodata & \nodata & $2.90 \pm 0.15$ & $2.77 \pm 0.15$ & \nodata & $2.04 \pm 0.01$ & F17 K16 \\
1899 & 1.84 & 20210623 & 14.31 & 186 & \nodata & $0.94 \pm 0.05$ & $1.23 \pm 0.05$ & \nodata & \nodata & \nodata & $0.50 \pm 0.01$ & \nodata & \\
1900 & 0.10 & 20230707 & 14.67 & 208 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.27 \pm 0.03$ & F17 \\
1906 & 0.52 & 20230628 & 14.75 & 183 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.71 \pm 0.01$ & F17 \\
1908 & 1.27 & 20220805 & 14.67 & 84 & $4.11 \pm 0.13$ & \nodata & $4.43 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $3.22 \pm 0.01$ & F17 K16 \\
1916 & 0.27 & 20220913 & 13.55 & 257 & \nodata & $2.73 \pm 0.24$ & \nodata & \nodata & \nodata & \nodata & \nodata & $1.10 \pm 0.01$ & F17 \\
1943 & 1.21 & 20221027 & 13.31 & 342 & \nodata & \nodata & $1.56 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $1.08 \pm 0.01$ & \\
1961 & 0.04 & 20210930 & 12.80 & 338 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.15 \pm 0.01$ & F17 K16 \\
1962 & 0.12 & 20221020 & 10.66 & 1318 & \nodata & \nodata & \nodata & \nodata & $0.12 \pm 0.15$ & $0.24 \pm 0.15$ & $0.19 \pm 0.03$ & $0.09 \pm 0.04$ & \\
1964 & 0.39 & 20220910 & 10.65 & 1273 & \nodata & \nodata & \nodata & \nodata & $3.54 \pm 0.15$ & $2.85 \pm 0.15$ & $1.98 \pm 0.03$ & $1.85 \pm 0.07$ & F17 K16 \\
1972 & 1.05 & 20211111 & 13.74 & 336 & \nodata & \nodata & $1.02 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $0.69 \pm 0.02$ & F17 B16 \\
1977 & 0.08 & 20211111 & 13.99 & 308 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.12 \pm 0.03$ & F17 K16 \\
1979 & 0.78 & 20220731 & 12.95 & 440 & $3.20 \pm 0.39$ & \nodata & $3.30 \pm 0.10$ & \nodata & \nodata & \nodata & \nodata & $1.80 \pm 0.02$ & F17 \\
1989 & 0.89 & 20221027 & 13.28 & 369 & \nodata & $3.49 \pm 0.16$ & \nodata & \nodata & \nodata & \nodata & \nodata & $2.92 \pm 0.06$ & \\
1996 & 0.21 & 20230508 & 15.60 & 849 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.91 \pm 0.05$ & F17 \\
2002 & 0.24 & 20230629 & 13.21 & 337 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.63 \pm 0.01$ & F17 \\
2009 & 1.51 & 20220827 & 13.78 & 286 & \nodata & $4.11 \pm 0.49$ & $4.58 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $2.75 \pm 0.06$ & F17 B16 \\
2031 & 0.06 & 20210620 & 14.76 & 184 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.16 \pm 0.07$ & F17 K16 \\
2033 & 0.15 & 20230920 & 13.71 & 331 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.26 \pm 0.03$ & F17 \\
2048 & 1.90 & 20220522 & 15.77 & 71 & \nodata & $3.33 \pm 0.17$ & $3.55 \pm 0.05$ & \nodata & \nodata & \nodata & $2.15 \pm 0.02$ & \nodata & F17 \\
2058 & 0.29 & 20230626 & 15.40 & 178 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.88 \pm 0.05$ & F17 \\
2059 & 0.38 & 20210919 & 12.88 & 346 & \nodata & $1.10 \pm 0.14$ & \nodata & \nodata & $1.01 \pm 0.15$ & $0.73 \pm 0.15$ & \nodata & $0.14 \pm 0.01$ & F17 K16 \\
2067 & 1.62 & 20210825 & 12.54 & 375 & \nodata & $0.80 \pm 0.04$ & $0.78 \pm 0.05$ & \nodata & \nodata & \nodata & $1.11 \pm 0.01$ & $0.73 \pm 0.01$ & F17 B16 K16 \\
2075 & 0.10 & 20230916 & 12.18 & 648 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.43 \pm 0.30$ & F17 \\
2083 & 0.26 & 20230706 & 13.21 & 136 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.61 \pm 0.00$ & \\
2091 & 1.30 & 20220610 & 15.73 & 101 & \nodata & $1.72 \pm 0.04$ & $1.84 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
2094 & 0.04 & 20230707 & 14.96 & 156 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.26 \pm 0.03$ & F17 \\
2117 & 0.33 & 20210912 & 15.64 & 217 & \nodata & $0.71 \pm 0.17$ & \nodata & \nodata & \nodata & \nodata & \nodata & $0.53 \pm 0.05$ & F17 \\
2124 & 0.06 & 20210622 & 14.24 & 241 & \nodata & \nodata & \nodata & $0.51 \pm 0.15$ & \nodata & $0.18 \pm 0.15$ & \nodata & $0.01 \pm 0.01$ & F17 K16 \\
2132 & 0.15 & 20230515 & 14.52 & 204 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.52 \pm 0.00$ & F17 \\
2147 & 0.08 & 20230816 & 14.46 & 204 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.32 \pm 0.07$ & F17 \\
2163 & 0.77 & 20210620 & 14.61 & 196 & \nodata & $0.04 \pm 0.03$ & $0.02 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & \\
2179 & 0.13 & 20210823 & 15.88 & 196 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.46 \pm 0.01$ & F17 K16 \\
2224 & 0.10 & 20230702 & 14.91 & 168 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.13 \pm 0.10$ & F17 \\
2289 & 0.94 & 20220911 & 13.31 & 323 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.78 \pm 0.10$ & F17 \\
2298 & 1.52 & 20210607 & 13.81 & 242 & \nodata & $2.08 \pm 0.14$ & \nodata & \nodata & \nodata & \nodata & \nodata & $1.30 \pm 0.02$ & F17 B16 \\
2333 & 0.47 & 20230627 & 13.61 & 296 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.15 \pm 0.00$ & F17 \\
2335 & 0.09 & 20230926 & 14.07 & 226 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.14 \pm 0.02$ & F17 \\
2342 & 0.28 & 20230624 & 13.00 & 356 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.23 \pm 0.01$ & \\
2346 & 0.27 & 20230712 & 15.60 & 160 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.15 \pm 0.01$ & F17 \\
2376 & 0.40 & 20220803 & 15.19 & 115 & \nodata & $0.46 \pm 0.12$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \\
2392 & 0.08 & 20230702 & 14.95 & 200 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.93 \pm 0.03$ & F17 \\
2397 & 0.19 & 20230606 & 15.53 & 104 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.23 \pm 0.00$ & F17 \\
2407 & 0.13 & 20230609 & 14.10 & 157 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.18 \pm 0.09$ & F17 \\
2408 & 1.38 & 20230624 & 14.15 & 140 & \nodata & \nodata & $4.92 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $2.85 \pm 0.01$ & F17 \\
2413 & 0.31 & 20211003 & 15.01 & 211 & \nodata & \nodata & $0.13 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & $0.17 \pm 0.06$ & F17 B16 \\
2418 & 0.11 & 20210406 & 15.61 & 80 & \nodata & \nodata & \nodata & \nodata & $3.22 \pm 0.15$ & $2.94 \pm 0.15$ & \nodata & $2.51 \pm 0.06$ & F17 K16 \\
2421 & 1.17 & 20210618 & 14.35 & 241 & \nodata & $0.99 \pm 0.09$ & $0.88 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $0.47 \pm 0.05$ & F17 B16 \\
2440 & 0.17 & 20230603 & 13.94 & 199 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.11 \pm 0.03$ & F17 \\
2460 & 2.32 & 20230703 & 14.96 & 230 & \nodata & \nodata & $3.39 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $1.94 \pm 0.17$ & F17 \\
2463 & 0.66 & 20210929 & 12.71 & 379 & \nodata & \nodata & \nodata & \nodata & $1.09 \pm 0.15$ & $0.98 \pm 0.15$ & \nodata & \nodata & F17 \\
2466 & 0.09 & 20230626 & 14.93 & 157 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.05 \pm 0.00$ & F17 \\
2482 & 0.31 & 20220806 & 14.90 & 133 & \nodata & $0.59 \pm 0.28$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \\
2486 & 0.23 & 20210615 & 12.98 & 213 & $0.49 \pm 0.30$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.14 \pm 0.01$ & \\
2517 & 0.19 & 20230624 & 14.48 & 89 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.44 \pm 0.00$ & F17 \\
2535 & 1.63 & 20220803 & 14.93 & 153 & \nodata & $2.47 \pm 0.02$ & $2.78 \pm 0.05$ & \nodata & \nodata & \nodata & $2.51 \pm 0.01$ & \nodata & F17 \\
2538 & 0.08 & 20230719 & 14.08 & 210 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.09 \pm 0.00$ & F17 \\
2542 & 0.80 & 20210805 & 15.90 & 214 & \nodata & $1.20 \pm 0.19$ & $1.14 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & $0.92 \pm 0.23$ & F17 B16 K16 \\
2543 & 0.06 & 20230512 & 15.31 & 147 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.23 \pm 0.03$ & F17 \\
2554 & 0.37 & 20211006 & 15.39 & 178 & \nodata & $0.37 \pm 0.08$ & \nodata & \nodata & \nodata & \nodata & \nodata & $0.27 \pm 0.02$ & F17 \\
2571 & 0.04 & 20230625 & 14.36 & 194 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.18 \pm 0.04$ & F17 \\
2580 & 0.60 & 20210922 & 15.73 & 141 & \nodata & $0.86 \pm 0.13$ & $1.09 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & \nodata & \\
2595 & 0.11 & 20230702 & 13.18 & 290 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.47 \pm 0.11$ & F17 \\
2598 & 1.09 & 20211006 & 14.11 & 211 & \nodata & $0.37 \pm 0.04$ & $0.34 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & \nodata & \\
2608 & 0.20 & 20230717 & 13.27 & 359 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.16 \pm 0.01$ & \\
2637 & 0.34 & 20210617 & 14.97 & 148 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.35 \pm 0.07$ & F17 \\
2657 & 0.76 & 20211007 & 12.81 & 360 & \nodata & $0.27 \pm 0.18$ & $0.15 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & $0.10 \pm 0.01$ & F17 K16 \\
2664 & 1.17 & 20220613 & 15.61 & 105 & \nodata & $0.83 \pm 0.09$ & $0.45 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $1.10 \pm 0.01$ & F17 B16 \\
2681 & 1.12 & 20220612 & 15.92 & 79 & \nodata & $1.25 \pm 0.11$ & $1.04 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $0.46 \pm 0.01$ & F17 B16 \\
2705 & 1.88 & 20220910 & 14.69 & 232 & \nodata & $3.19 \pm 0.14$ & \nodata & \nodata & \nodata & \nodata & \nodata & $2.64 \pm 0.05$ & F17 B16 K16 \\
2711 & 0.49 & 20211007 & 13.59 & 226 & \nodata & $0.12 \pm 0.08$ & \nodata & \nodata & \nodata & \nodata & \nodata & $0.12 \pm 0.06$ & F17 B16 \\
2744 & 3.45 & 20230810 & 15.10 & 209 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.26 \pm 0.00$ & \\
2754 & 0.78 & 20220918 & 12.35 & 653 & \nodata & $3.06 \pm 0.20$ & \nodata & \nodata & $2.60 \pm 0.15$ & $2.23 \pm 0.15$ & \nodata & $1.58 \pm 0.07$ & F17 B16 K16 \\
2760 & 0.38 & 20221025 & 14.85 & 98 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.65 \pm 0.01$ & F17 \\
2779 & 0.98 & 20220804 & 14.90 & 129 & \nodata & $2.54 \pm 0.38$ & $2.96 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $1.79 \pm 0.02$ & \\
2790 & 0.25 & 20210808 & 13.34 & 191 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.52 \pm 0.08$ & F17 K16 \\
2837 & 0.35 & 20230630 & 13.16 & 361 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.20 \pm 0.00$ & \\
2851 & 0.39 & 20210807 & 15.40 & 248 & \nodata & $0.45 \pm 0.08$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
2859 & 0.46 & 20230506 & 13.81 & 269 & \nodata & $2.12 \pm 0.23$ & \nodata & \nodata & \nodata & \nodata & \nodata & $2.89 \pm 0.06$ & F17 B16 \\
2862 & 0.63 & 20210822 & 16.03 & 158 & \nodata & $0.17 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & $-0.00 \pm 0.01$ & F17 K16 \\
2879 & 0.44 & 20220926 & 12.72 & 458 & \nodata & \nodata & \nodata & \nodata & $0.84 \pm 0.15$ & $1.25 \pm 0.15$ & \nodata & $0.27 \pm 0.02$ & \\
2921 & 0.15 & 20230531 & 15.39 & 153 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.07 \pm 0.03$ & F17 \\
2926 & 0.33 & 20220611 & 16.30 & 66 & \nodata & $0.27 \pm 0.09$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
2927 & 1.39 & 20220917 & 15.80 & 118 & \nodata & $2.65 \pm 0.04$ & $2.69 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & \\
2951 & 0.10 & 20230628 & 13.29 & 364 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.88 \pm 0.04$ & F17 \\
2958 & 1.15 & 20210929 & 14.72 & 214 & \nodata & $2.47 \pm 0.14$ & $3.39 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & \nodata & \\
2959 & 0.25 & 20230430 & 15.74 & 131 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.17 \pm 0.04$ & F17 \\
2962 & 1.13 & 20210920 & 14.19 & 190 & \nodata & $0.53 \pm 0.05$ & $0.50 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & $0.27 \pm 0.01$ & \\
2976 & 1.95 & 20220918 & 15.83 & 106 & \nodata & $2.66 \pm 0.06$ & $2.88 \pm 0.05$ & \nodata & \nodata & \nodata & $2.82 \pm 0.05$ & \nodata & F17 \\
2990 & 0.19 & 20230705 & 14.93 & 176 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.88 \pm 0.01$ & \\
2996 & 0.27 & 20230621 & 15.65 & 97 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.34 \pm 0.09$ & F17 \\
3002 & 0.84 & 20230915 & 13.21 & 353 & \nodata & \nodata & $2.02 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & \\
3010 & 0.33 & 20210920 & 15.76 & 177 & \nodata & \nodata & \nodata & \nodata & $0.74 \pm 0.15$ & \nodata & \nodata & $0.25 \pm 0.05$ & F17 \\
3020 & 0.38 & 20210828 & 13.50 & 237 & \nodata & $0.93 \pm 0.22$ & \nodata & \nodata & $2.37 \pm 0.15$ & $2.23 \pm 0.15$ & \nodata & $1.21 \pm 0.00$ & \\
3042 & 1.87 & 20210805 & 15.91 & 125 & \nodata & $1.62 \pm 0.02$ & $1.72 \pm 0.00$ & \nodata & \nodata & \nodata & $1.59 \pm 0.02$ & \nodata & \\
3043 & 1.14 & 20210928 & 14.78 & 191 & \nodata & $1.94 \pm 0.07$ & $2.29 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
3069 & 1.83 & 20210810 & 14.85 & 202 & \nodata & $2.20 \pm 0.07$ & $2.11 \pm 0.05$ & \nodata & \nodata & \nodata & $2.05 \pm 0.01$ & $1.26 \pm 0.06$ & \\
3090 & 0.07 & 20230627 & 15.74 & 141 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.55 \pm 0.28$ & F17 \\
3093 & 0.20 & 20230826 & 13.58 & 294 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.60 \pm 0.00$ & F17 \\
3101 & 0.11 & 20230703 & 15.14 & 124 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.54 \pm 0.02$ & \\
3106 & 0.30 & 20210827 & 15.36 & 157 & \nodata & $0.76 \pm 0.16$ & \nodata & \nodata & \nodata & \nodata & \nodata & $0.91 \pm 0.01$ & \\
3112 & 1.79 & 20210918 & 15.75 & 195 & \nodata & $0.49 \pm 0.03$ & $0.35 \pm 0.00$ & \nodata & \nodata & \nodata & $0.80 \pm 0.01$ & \nodata & F17 \\
3117 & 2.61 & 20230911 & 13.12 & 394 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.93 \pm 0.10$ & F17 \\
3120 & 1.14 & 20210808 & 14.77 & 199 & \nodata & $0.87 \pm 0.03$ & $0.97 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
3136 & 1.83 & 20220803 & 15.71 & 129 & \nodata & $2.91 \pm 0.04$ & $3.16 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
3138 & 0.06 & 20210425 & 17.11 & 58 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.80 \pm 0.40$ & F17 \\
3140 & 0.18 & 20230419 & 15.57 & 89 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.59 \pm 0.00$ & F17 \\
3141 & 0.22 & 20230909 & 14.82 & 173 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.48 \pm 0.01$ & F17 \\
3168 & 0.81 & 20221023 & 10.41 & 1367 & \nodata & \nodata & \nodata & \nodata & $5.60 \pm 0.15$ & $4.43 \pm 0.15$ & $3.89 \pm 0.03$ & $3.38 \pm 0.03$ & F17 \\
3234 & 0.06 & 20210807 & 12.23 & 438 & \nodata & \nodata & \nodata & \nodata & $0.75 \pm 0.15$ & $0.69 \pm 0.15$ & \nodata & $0.57 \pm 0.05$ & F17 \\
3245 & 1.54 & 20220612 & 12.36 & 433 & \nodata & $3.10 \pm 0.07$ & $3.12 \pm 0.05$ & \nodata & $4.87 \pm 0.15$ & $3.55 \pm 0.15$ & \nodata & $1.84 \pm 0.03$ & F17 B16 \\
3255 & 0.18 & 20210404 & 14.29 & 483 & \nodata & \nodata & \nodata & \nodata & $0.52 \pm 0.15$ & $0.40 \pm 0.15$ & \nodata & $0.12 \pm 0.01$ & F17 B16 K16 \\
3263 & 0.82 & 20220611 & 16.12 & 77 & $2.02 \pm 0.01$ & $2.01 \pm 0.16$ & $2.78 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $2.28 \pm 0.03$ & \\
3340 & 0.07 & 20230602 & 13.74 & 306 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.32 \pm 0.05$ & \\
3371 & 0.05 & 20230718 & 13.71 & 272 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.94 \pm 0.01$ & F17 \\
3401 & 0.65 & 20210823 & 14.35 & 173 & \nodata & $0.89 \pm 0.20$ & \nodata & \nodata & \nodata & \nodata & \nodata & $1.87 \pm 0.01$ & \\
3415 & 0.74 & 20210922 & 13.08 & 204 & \nodata & $0.03 \pm 0.05$ & $0.09 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
3432 & 0.66 & 20220803 & 14.98 & 108 & \nodata & $1.37 \pm 0.17$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \\
3456 & 0.04 & 20210422 & 12.91 & 370 & \nodata & \nodata & \nodata & $0.00 \pm 0.15$ & \nodata & $0.16 \pm 0.15$ & \nodata & \nodata & F17 \\
3480 & 0.40 & 20210805 & 15.92 & 154 & \nodata & $0.75 \pm 0.20$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
3494 & 0.59 & 20230708 & 15.60 & 161 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.23 \pm 0.00$ & \\
3908 & 0.04 & 20220815 & 12.03 & 598 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.13 \pm 0.03$ & F17 K16 \\
3991 & 0.20 & 20220921 & 13.11 & 397 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.48 \pm 0.01$ & F17 K16 \\
4004 & 1.93 & 20220915 & 12.67 & 418 & \nodata & $4.34 \pm 0.27$ & $4.24 \pm 0.05$ & \nodata & \nodata & \nodata & $3.42 \pm 0.05$ & $2.38 \pm 0.05$ & F17 B16 K16 \\
4032 & 0.12 & 20220916 & 12.59 & 531 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.03 \pm 0.06$ & F17 K16 \\
4060 & 0.48 & 20230822 & 13.79 & 270 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.02 \pm 0.00$ & \\
4097 & 0.17 & 20230712 & 13.37 & 273 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.55 \pm 0.08$ & F17 K16 \\
4098 & 0.78 & 20230822 & 13.83 & 268 & \nodata & $1.11 \pm 0.22$ & \nodata & \nodata & \nodata & \nodata & \nodata & $0.62 \pm 0.00$ & \\
4149 & 1.64 & 20220805 & 14.20 & 161 & \nodata & $0.17 \pm 0.03$ & $0.04 \pm 0.05$ & \nodata & \nodata & \nodata & $0.20 \pm 0.01$ & \nodata & \\
4153 & 0.47 & 20230630 & 14.63 & 176 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.60 \pm 0.01$ & \\
4184 & 0.21 & 20210919 & 13.40 & 197 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.05 \pm 0.01$ & F17 K16 \\
4252 & 0.04 & 20210928 & 14.03 & 243 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.47 \pm 0.01$ & F17 K16 \\
4268 & 3.55 & 20230805 & 15.19 & 199 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.75 \pm 0.05$ & F17 \\
4273 & 0.18 & 20211107 & 12.65 & 478 & \nodata & \nodata & \nodata & \nodata & $2.13 \pm 0.15$ & $1.99 \pm 0.15$ & \nodata & \nodata & \\
4287 & 0.58 & 20211110 & 11.22 & 550 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.28 \pm 0.01$ & F17 B16 K16 \\
4310 & 0.06 & 20230918 & 14.55 & 218 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.87 \pm 0.08$ & \\
4331 & 0.40 & 20221004 & 13.37 & 373 & \nodata & $0.25 \pm 0.04$ & \nodata & \nodata & \nodata & \nodata & \nodata & $0.13 \pm 0.05$ & \\
4343 & 0.89 & 20210930 & 13.66 & 220 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.41 \pm 0.05$ & F17 \\
4418 & 1.41 & 20220612 & 15.89 & 88 & \nodata & $2.23 \pm 0.02$ & $2.29 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & \nodata & \\
4457 & 0.25 & 20230702 & 13.76 & 281 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.49 \pm 0.02$ & \\
4460 & 0.06 & 20230906 & 14.59 & 189 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.58 \pm 0.06$ & \\
4508 & 0.08 & 20230708 & 15.25 & 179 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.00 \pm 0.05$ & F17 \\
4510 & 0.11 & 20211007 & 14.39 & 198 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.47 \pm 0.04$ & F17 \\
4535 & 0.08 & 20230820 & 14.74 & 219 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.05 \pm 0.03$ & \\
4549 & 0.75 & 20210929 & 15.94 & 154 & \nodata & $1.99 \pm 0.14$ & $2.54 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & \nodata & \\
4567 & 1.28 & 20220611 & 13.74 & 213 & \nodata & $2.48 \pm 0.13$ & \nodata & \nodata & \nodata & \nodata & $2.89 \pm 0.01$ & $1.67 \pm 0.03$ & \\
4580 & 1.55 & 20220929 & 12.94 & 456 & \nodata & $1.27 \pm 0.05$ & $1.28 \pm 0.05$ & \nodata & \nodata & \nodata & $1.65 \pm 0.01$ & $0.99 \pm 0.00$ & \\
4590 & 0.87 & 20210806 & 15.79 & 175 & \nodata & $0.38 \pm 0.03$ & $0.41 \pm 0.00$ & \nodata & \nodata & \nodata & \nodata & \nodata & F17 \\
4634 & 0.32 & 20210804 & 13.65 & 156 & \nodata & $1.55 \pm 0.15$ & \nodata & \nodata & \nodata & \nodata & \nodata & $0.64 \pm 0.05$ & \\
4651 & 1.22 & 20220804 & 13.78 & 272 & \nodata & $2.88 \pm 0.37$ & $2.75 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $1.42 \pm 0.01$ & \\
4706 & 0.22 & 20230926 & 13.58 & 300 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.21 \pm 0.00$ & \\
4713 & 1.75 & 20210618 & 13.60 & 263 & \nodata & $0.27 \pm 0.04$ & $0.20 \pm 0.05$ & \nodata & \nodata & \nodata & $0.03 \pm 0.10$ & $0.29 \pm 0.01$ & F17 \\
4755 & 0.08 & 20230526 & 14.86 & 50 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.21 \pm 0.36$ & F17 \\
4768 & 1.31 & 20220803 & 15.69 & 132 & \nodata & $3.99 \pm 0.26$ & \nodata & \nodata & \nodata & \nodata & \nodata & $2.61 \pm 0.07$ & F17 B16 \\
4823 & 1.40 & 20211007 & 12.82 & 372 & \nodata & $0.59 \pm 0.04$ & $0.54 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $0.24 \pm 0.09$ & \\
4923 & 0.78 & 20221022 & 13.16 & 356 & \nodata & $1.46 \pm 0.10$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \\
4986 & 0.17 & 20210527 & 14.76 & 54 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.70 \pm 0.05$ & $1.41 \pm 0.01$ & \\
5004 & 1.05 & 20211003 & 14.44 & 138 & \nodata & $1.05 \pm 0.02$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \\
5030 & 1.00 & 20230706 & 14.40 & 189 & \nodata & \nodata & $3.52 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $2.21 \pm 0.05$ & \\
5098 & 0.26 & 20230820 & 14.80 & 234 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.15 \pm 0.00$ & \\
5169 & 0.20 & 20230705 & 15.43 & 153 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.46 \pm 0.04$ & F17 \\
5211 & 0.08 & 20210929 & 12.88 & 363 & \nodata & \nodata & \nodata & \nodata & $2.18 \pm 0.15$ & $2.32 \pm 0.15$ & \nodata & \nodata & F17 \\
5245 & 0.17 & 20230705 & 12.99 & 346 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.39 \pm 0.03$ & F17 \\
5398 & 0.70 & 20220914 & 14.40 & 119 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.12 \pm 0.04$ & \\
5416 & 0.44 & 20220606 & 16.80 & 48 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.13 \pm 0.00$ & \\
5482 & 0.62 & 20221014 & 15.14 & 114 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.27 \pm 0.00$ & \\
5545 & 0.08 & 20210425 & 13.56 & 254 & \nodata & \nodata & \nodata & $0.62 \pm 0.15$ & \nodata & $0.50 \pm 0.15$ & $0.26 \pm 0.03$ & $0.38 \pm 0.03$ & \\
5553 & 0.97 & 20220926 & 15.50 & 90 & \nodata & $2.52 \pm 0.18$ & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \\
5563 & 0.37 & 20230512 & 13.60 & 281 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.49 \pm 0.00$ & \\
5578 & 0.32 & 20220716 & 11.01 & 980 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.64 \pm 0.02$ & \\
5579 & 0.38 & 20230706 & 15.54 & 129 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.72 \pm 0.01$ & \\
5653 & 0.22 & 20230805 & 15.49 & 182 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.85 \pm 0.04$ & \\
5654 & 1.74 & 20220914 & 16.72 & 41 & \nodata & \nodata & $1.30 \pm 0.05$ & \nodata & \nodata & \nodata & $0.96 \pm 0.01$ & \nodata & \\
5677 & 0.62 & 20230814 & 14.85 & 191 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.01 \pm 0.00$ & \\
5736 & 0.85 & 20221026 & 13.70 & 280 & \nodata & \nodata & $2.29 \pm 0.05$ & \nodata & \nodata & \nodata & $1.82 \pm 0.03$ & $1.49 \pm 0.03$ & \\
5762 & 0.23 & 20220804 & 15.57 & 180 & \nodata & $0.65 \pm 0.25$ & \nodata & \nodata & \nodata & \nodata & \nodata & $0.69 \pm 0.03$ & F17 \\
5764 & 0.35 & 20230810 & 15.41 & 181 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.13 \pm 0.01$ & \\
5822 & 0.41 & 20210928 & 12.25 & 477 & \nodata & \nodata & \nodata & \nodata & $0.58 \pm 0.15$ & $0.73 \pm 0.15$ & $0.07 \pm 0.03$ & $0.08 \pm 0.03$ & \\
5825 & 3.48 & 20230822 & 13.90 & 248 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.18 \pm 0.01$ & \\
5826 & 0.15 & 20210425 & 15.87 & 71 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.36 \pm 0.03$ & F17 \\
5831 & 0.50 & 20230628 & 15.76 & 233 & \nodata & \nodata & $0.36 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $0.22 \pm 0.00$ & \\
5845 & 1.65 & 20210922 & 11.23 & 294 & \nodata & \nodata & $0.00 \pm 0.05$ & \nodata & \nodata & \nodata & $0.02 \pm 0.01$ & $0.02 \pm 0.01$ & \\
5930 & 0.07 & 20210402 & 16.12 & 73 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.45 \pm 0.01$ & \\
5949 & 0.69 & 20221023 & 13.23 & 334 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.60 \pm 0.05$ & $3.01 \pm 0.03$ & \\
5971 & 0.04 & 20210421 & 13.74 & 323 & \nodata & \nodata & \nodata & \nodata & \nodata & $0.72 \pm 0.15$ & \nodata & $0.61 \pm 0.04$ & \\
5974 & 0.36 & 20230718 & 13.41 & 349 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.33 \pm 0.02$ & \\
6228 & 0.09 & 20230704 & 14.17 & 187 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.97 \pm 0.04$ & \\
6276 & 0.13 & 20230411 & 16.03 & 202 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.12 \pm 0.03$ & \\
6291 & 0.44 & 20230716 & 13.27 & 349 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $3.02 \pm 0.00$ & \\
6315 & 0.23 & 20230708 & 14.39 & 192 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.09 \pm 0.03$ & \\
6329 & 1.22 & 20220805 & 13.98 & 37 & \nodata & $1.43 \pm 0.06$ & $1.77 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $1.31 \pm 0.01$ & \\
6399 & 2.88 & 20230811 & 14.66 & 128 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.99 \pm 0.02$ & \\
6475 & 1.31 & 20210928 & 13.79 & 212 & \nodata & $0.50 \pm 0.02$ & $0.52 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $0.26 \pm 0.00$ & \\
6646 & 0.11 & 20230526 & 15.07 & 153 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.23 \pm 0.00$ & \\
6919 & 0.51 & 20230509 & 15.87 & 1238 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.90 \pm 0.00$ & \\
6978 & 0.10 & 20230603 & 13.31 & 277 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.08 \pm 0.01$ & \\
7099 & 0.08 & 20220610 & 15.48 & 115 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.00 \pm 0.04$ & \\
7129 & 1.19 & 20230920 & 13.79 & 279 & \nodata & \nodata & $2.35 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $1.71 \pm 0.00$ & \\
7182 & 0.06 & 20230412 & 16.68 & 123 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.73 \pm 0.05$ & \\
7235 & 0.11 & 20210620 & 14.66 & 160 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.02 \pm 0.03$ & $0.08 \pm 0.03$ & \\
7435 & 0.19 & 20230717 & 13.81 & 268 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.63 \pm 0.01$ & \\
7636 & 0.33 & 20230719 & 14.93 & 157 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.67 \pm 0.05$ & \\
7708 & 0.07 & 20230919 & 12.93 & 468 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.08 \pm 0.12$ & \\
7716 & 0.09 & 20220613 & 14.83 & 105 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.17 \pm 0.11$ & \\
7835 & 1.31 & 20230506 & 14.63 & 167 & \nodata & \nodata & $1.91 \pm 0.05$ & \nodata & \nodata & \nodata & \nodata & $1.20 \pm 0.03$ & \\
7842 & 0.08 & 20230906 & 13.35 & 186 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $2.20 \pm 0.07$ & \\
7940 & 0.26 & 20230911 & 12.78 & 448 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $1.89 \pm 0.00$ & \\
8077 & 0.07 & 20220611 & 14.36 & 176 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.02 \pm 0.05$ & \\
8253 & 0.10 & 20230925 & 13.47 & 341 & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & \nodata & $0.16 \pm 0.02$ & \\

